The contact binary system TYC 7275-1968-1 as seen by optical, UV and X-ray observations

We present an analysis of publicly available X-ray and optical observations of TYC 7275-1968-1, a contact binary, red nova progenitor candidate. The long optical time series of ASAS-SN, SuperWASP, CRTS, GAIA, ASAS-3, and TESS enabled us to improve its orbital period to 0.3828071 $\pm$ 0.0000026 d. We show the presence of an X-ray and UV source associated with TYC 7275-1968-1 from Neil Gehrels Swift Observatory, that was previously assumed to be the counterpart of CD -36 8436 (V1044 Cen), a symbiotic star located 22 arcsec from the red nova candidate. The X-ray data indicate the presence of a region with a temperature of $kT$ = 0.8$^{+0.9}_{-0.1}$ keV and a luminosity of 1.4$^{+0.1}_{-0.2}$ $\times$ 10$^{31}$ erg s $^{-1}$ in the range 0.3 - 10 keV. The detection of X-rays and modulated UV emission suggests that both components of the binary are chromospherically active.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



